Searching for New Long Lived Particles in Heavy Ion Collisions at the LHC

We show that heavy ion collisions at the LHC provide a promising environment to search for new long lived particles in well-motivated New Physics scenarios. One advantage lies in the possibility to operate the main detectors with looser triggers, which can increase the number of observable events by orders of magnitude if the long lived particles are produced with low transverse momentum. In addition, the absence of pileup in heavy ion collisions can avoid systematic nuisances that will be present in future proton runs, such as the problem of vertex mis-identification. Finally, there are new production mechanisms that are absent or inefficient in proton collisions. We show that the looser triggers alone can make searches in heavy ion data competitive with proton data for the specific example of heavy neutrinos in the Neutrino Minimal Standard Model, produced in the decay of B mesons. Our results suggest that collisions of ions lighter than lead, which are currently under discussion in the heavy ion community, are well-motivated from the viewpoint of searches for New Physics.

==> figures/misidentification.pgf <==
\begin{tikzpicture}
\newcommand\diam{.5ex}
\coordinate (p) at ($(2, 0)+(45:1)$);
\draw[->, green!70!black, > = stealth, dashed] (p) -- ++(70:1) node[left, pos = .6] {invisible particle};
\draw[blue!70!black, dashed] (2, 0) -- (p) node[below right, pos = .6] {neutral LLP};
\draw[dotted, blue!70!black] (1, 0) -- (p);
\draw[> = stealth, ->, yshift = \diam/2, thick] (0, 0) -- (4, 0);
\draw[> = stealth, ->, yshift = -\diam/2, thick] (4, 0) -- (0, 0) node[below, pos = 0, inner sep = 1ex] {beams};
\fill[red] (.5, 0) circle (\diam);
\fill[red] (1, 0) circle (\diam) node[above, align = left, inner sep = 2ex] (b) {incorrectly\\identified\\primary\\vertex};
\fill[red] (2, 0) circle (\diam) node[below, align = left, inner sep = 1.5ex] (c) {primary\\vertex};
\fill[red] (3, 0) circle (\diam);
\fill[red] (3.5, 0) circle (\diam);
\draw[->, green!30!black, > = stealth] (p) -- ++(35:1);
\draw[->, green!30!black, > = stealth] (p) -- ++(20:1) node[below right, pos = .3] {charged particles};
\end{tikzpicture}

